Coalesced Matrix-Free Geometric Multigrid on Persistent Cell-Wise Storage

We present a geometric multigrid preconditioner for high-order continuous finite elements that operates entirely on redundant, cell-wise stored vectors: the assembled global vector is never formed on any level of the hierarchy. In this storage paradigm the machinery that classically complicates adaptive multigrid dissolves. Hanging-node constraints are never assembled: we prove that the plain tensor-product transfer operators, applied to the \emph{unassembled} residual, algebraically reproduce the classical constrained restriction, including the action of the transposed constraint matrix, and the edge operators of local smoothing reduce to a pointwise masking of the residual, with no splitting of the level operator into interior and edge blocks. As a consequence, the single inter-cell primitive of the whole V-cycle can use a topologically oblivious structured kernel even on adaptively refined meshes. We prove that the resulting cell-wise V-cycle is equivalent, iterate by iterate, to the classical local multigrid method, and therefore inherits its convergence theory. Numerical experiments for the Laplace operator confirm grid-independent convergence that is essentially unaffected by local refinement; on a single GPU, using nothing more than a masked point-Jacobi smoother, the solver sustains up to $1.1$\, GDoF/s per V-cycle in double precision and reaches end-to-end solve throughput on par with patch-smoother-based solvers.

==> raw_results/multigrid/mg_convergence.csv <==
cycle,p1_energy_sq,p1_sync,p2_energy_sq,p2_sync,p3_energy_sq,p3_sync,p4_energy_sq,p4_sync
0,0.030357730684089996,0.001109313,0.0040105913723929,0.0001426388,0.004068583631702499,0.0001212881,0.0020163979546624,5.96194e-05
1,0.0017108150440000003,9.96833e-05,0.00011899820847690001,2.069679e-05,0.0001308299028481,1.32029e-05,6.0450547250025e-05,1.035437e-05
2,0.0001022992667761,9.911189e-06,1.1201766385215999e-05,3.716318e-06,1.2410148022416e-05,2.428261e-06,9.040166715969e-06,2.437945e-06
3,6.919998486921e-06,1.024831e-06,1.257948425889e-06,7.43217e-07,1.5870103747560001e-06,5.156864e-07,1.795897492321e-06,6.674044e-07
4,5.2819724927524e-07,1.079881e-07,1.4964882191809e-07,1.55039e-07,2.3928572355856e-07,1.265228e-07,3.9474694186321004e-07,1.969522e-07
5,4.4339598558089994e-08,1.150988e-08,1.8680629664410005e-08,3.278778e-08,4.073228114176e-08,3.296226e-08,9.230045533801002e-08,6.070439e-08
6,3.9724443269289e-09,1.236399e-09,2.4416890409025e-09,6.970788e-09,7.5853630941201e-09,8.755281e-09,2.260358895601e-08,1.927981e-08
7,3.711309778576e-10,1.335647e-10,3.3359999667839997e-10,1.487227e-09,1.5075623314756002e-09,2.360692e-09,5.746537507046399e-09,6.268355e-09
8,3.5632375349796e-11,1.448917e-11,4.7541397330729e-11,3.183796e-10,3.139813890304e-10,6.489065e-10,1.5073379178024997e-09,2.078878e-09
9,3.486159499876e-12,1.576807e-12,7.048817911521e-12,6.839865e-11,6.76677340816e-11,1.823114e-10,4.0600154427039997e-10,7.017086e-10
10,3.4587172539395997e-13,1.720291e-13,1.084874314329e-12,1.474758e-11,1.4964928613209e-11,5.230014e-11,1.1186742902759999e-10,2.406746e-10
11,3.472177570884e-14,1.888456e-14,1.7263966830048999e-13,3.191237e-12,3.3775308936359997e-12,1.526729e-11,3.1435611922009e-11,8.37665e-11
12,3.5175859493776e-15,2.708875e-15,2.870621992681e-14,6.92984e-13,7.75600785124e-13,4.516256e-12,8.985042220036e-12,2.954839e-11
13,3.6515923153960005e-16,1.755427e-15,4.628242812816099e-15,1.510108e-13,1.8035012965225002e-13,1.348689e-12,2.6074240215039996e-12,1.055012e-11
14,3.4260793105984e-17,1.73807e-15,1.1449175297569002e-15,3.311495e-14,4.264753656384e-14,4.05419e-13,7.6684313413764e-13,3.807567e-12
15,1.8214594836736e-17,1.737218e-15,2.636778401856e-16,7.737265e-15,9.9093901886464e-15,1.224697e-13,2.2820627084836e-13,1.387101e-12
16,1.3877785584100001e-17,1.749949e-15,2.012278428304e-16,3.173714e-15,2.867281209e-15,3.72871e-14,6.872975316495999e-14,5.094376e-13
17,2.1684035025e-18,1.750468e-15,1.7347234339210003e-16,2.748575e-15,4.579668480256001e-16,1.193957e-14,2.050821620761e-14,1.884492e-13
18,4.3368085848024995e-19,1.765962e-15,6.2450043621156e-17,2.727699e-15,4.833371471048999e-16,5.257102e-15,6.75013414464e-15,7.025697e-14
19,3.9031297019560006e-18,1.762313e-15,4.8572257584399994e-17,2.728878e-15,1.001802811801e-16,4.12099e-15,1.9578518756643997e-15,2.666894e-14


==> raw_results/multigrid/mg_convergence_adaptive.csv <==
cycle,p1_energy_sq,p1_sync,p2_energy_sq,p2_sync,p3_energy_sq,p3_sync,p4_energy_sq,p4_sync,p5_energy_sq,p5_sync
0,0.028785567501610005,0.01745468,0.0040527318335449,0.00379879,0.003976685937340899,0.002348521,0.0020023861888809,0.0009488928,0.0020613969948121004,0.0009395044
1,0.0014892699119236003,0.001281345,0.00012867499224999997,0.0005888322,0.0001408363695025,0.0002669362,6.15827854009e-05,0.0001837411,0.00015199980259240003,0.0002235023
2,7.825191061212102e-05,0.000176476,1.2837201073216e-05,0.0001242074,1.3977773006596001e-05,4.588572e-05,9.510186331881e-06,4.422381e-05,2.4523918378569e-05,7.864934e-05
3,4.499591258176e-06,4.59296e-05,1.5852925190559998e-06,2.774644e-05,1.8097217770809998e-06,1.063052e-05,1.944175669569e-06,1.213151e-05,5.118177750921e-06,3.098239e-05
4,3.0892686818161e-07,1.374648e-05,2.1815569269795997e-07,6.374318e-06,2.7564054021904e-07,2.86722e-06,4.3857824130576e-07,3.661543e-06,1.2927576300250001e-06,1.295773e-05
5,3.1112938209959995e-08,4.261422e-06,3.314963055616e-08,1.526067e-06,4.792329561321e-08,8.362548e-07,1.0517107374081001e-07,1.171413e-06,3.7436862133489005e-07,5.626547e-06
6,5.4450511725481e-09,1.358071e-06,5.5207455949584006e-09,3.932833e-07,9.2839160254864e-09,2.569567e-07,2.6455477921960004e-08,3.872912e-07,1.1948242564128999e-07,2.507423e-06
7,1.3972374865296e-09,4.464459e-07,9.984430834225e-10,1.121923e-07,1.9613171112976e-09,8.242644e-08,6.932087723905599e-09,1.307011e-07,4.0964990883609994e-08,1.139039e-06
8,4.1695312152489995e-10,1.520082e-07,1.945779487744e-10,3.525054e-08,4.4394405720039994e-10,2.745601e-08,1.8822226494681e-09,4.47869e-08,1.4837432481e-08,5.250504e-07
9,1.3147213717690002e-10,5.372211e-08,4.0698824070969006e-11,1.181222e-08,1.062387841284e-10,9.442395e-09,5.271317524224999e-10,1.554653e-08,5.612483470580099e-09,2.447782e-07
10,4.2677750218041005e-11,1.969641e-08,9.134291245401e-12,4.09324e-09,2.6622658881225e-11,3.331665e-09,1.5162671514240002e-10,5.459335e-09,2.1991954235363997e-09,1.151235e-07
11,1.4181498183888999e-11,7.470696e-09,2.2027843356839998e-12,1.440749e-09,6.939109739961e-12,1.199135e-09,4.4630042247184e-11,1.937379e-09,8.874226513296e-10,5.451841e-08
12,4.821151186944e-12,2.919823e-09,5.7042914760976e-13,5.108799e-10,1.8727292995289996e-12,4.383609e-10,1.3399867899889e-11,6.941468e-10,3.671741960041e-10,2.595826e-08
13,1.6775300880249999e-12,1.17096e-09,1.5824324880400003e-13,1.818864e-10,5.2184601179881e-13,1.623573e-10,4.093763123025e-12,2.508893e-10,1.552513508001e-10,1.241299e-08
14,5.9761047697729e-13,4.799425e-10,4.656864732529e-14,6.49348e-11,1.4969749093776e-13,6.087979e-11,1.270149286081e-12,9.140786e-11,6.6905512617241e-11,5.956258e-09
15,2.1787255253124002e-13,2.00329e-10,1.4481474921e-14,2.323539e-11,4.440806011684e-14,2.313048e-11,3.9965597767225e-13,3.354894e-11,2.9318791990489e-11,2.866023e-09
16,8.121804614884002e-14,8.488644e-11,4.2812968958244e-15,8.331825e-12,1.3189971225760001e-14,8.922131e-12,1.2678399334275999e-13,1.239748e-11,1.30380210724e-11,1.382202e-09
17,3.0885004525689995e-14,3.641571e-11,1.6098230307599999e-15,2.993723e-12,4.2132094373776e-15,3.503376e-12,4.1186673025e-14,4.610498e-12,5.873778793744e-12,6.678417e-10
18,1.200775448401e-14,1.577946e-11,6.817461994729e-16,1.077824e-12,1.3882122160384e-15,1.404098e-12,1.330315412449e-14,1.72487e-12,2.675377092964e-12,3.231818e-10
19,4.7357946287521005e-15,6.89315e-12,3.4694463960250002e-18,3.888489e-13,4.449564141201e-16,5.75457e-13,4.520689109044899e-15,6.489144e-13,1.2304244700250002e-12,1.56596e-10

